Tandem: Riding Together with Large and Small Language Models for Efficient Reasoning

Recent advancements in large language models (LLMs) have catalyzed the rise of reasoning-intensive inference paradigms, where models perform explicit step-by-step reasoning before generating final answers. While such approaches improve answer quality and interpretability, they incur substantial computational overhead due to the prolonged generation sequences. In this paper, we propose Tandem, a novel collaborative framework that synergizes large and small language models (LLMs and SLMs) to achieve high-quality reasoning with significantly reduced computational cost. Specifically, the LLM serves as a strategic coordinator, efficiently generating a compact set of critical reasoning insights. These insights are then used to guide a smaller, more efficient SLM in executing the full reasoning process and delivering the final response. To balance efficiency and reliability, Tandem introduces a cost-aware termination mechanism that adaptively determines when sufficient reasoning guidance has been accumulated, enabling early stopping of the LLM's generation. Experiments on mathematical reasoning and code generation benchmarks demonstrate that Tandem reduces computational costs by approximately 40% compared to standalone LLM reasoning, while achieving superior or competitive performance. Furthermore, the sufficiency classifier trained on one domain transfers effectively to others without retraining. The code is available at: https://github.com/Applied-Machine-Learning-Lab/ACL2026_Tandem.

==> classifier_eval_results.txt <==
================================================================================
PPL Classifier Evaluation Results (GradientBoosting on distributional features)
Model: DeepSeek-R1-Distill-Qwen-7B | Dataset: MATH (hendrycks_math_split)
Per-subset training | 5000 test samples total
================================================================================

================================================================================
  Results: algebra (N=1187)
================================================================================
Stage                   AUC-ROC      Acc     Prec   Recall       F1     Pos%
----------------------------------------------------------------------------
T0 (No Hint)             0.5739   0.7144   0.9161   0.7530   0.8266   0.9040
T100 (Low)               0.5850   0.8677   0.9303   0.9260   0.9281   0.9225
T500 (Med)               0.6523   0.8745   0.9429   0.9216   0.9321   0.9351
T1000 (High)             0.6621   0.8913   0.9500   0.9339   0.9419   0.9427
Average                  0.6183   0.8370   0.9348   0.8836   0.9072   0.9261

  Cascade Accuracy:  0.9629
  Oracle Accuracy:   1.0000
  Best Baseline:     0.9427
  Gap (Cascade-BL):  +0.0202
  Thresholds:        [0.95, 0.9, 0.9, 0.85]

  Stage Distribution:
    T0        5.81%  | T100     20.22%  | T500     32.60%  | T1000    41.36%

  Failure Analysis:
  False Early Stop              44 samples  (  3.71%)
  False Continuation          1047 samples  ( 88.21%)
  Correct Routing               96 samples  (  8.09%)
  Unavoidable Wrong              0 samples  (  0.00%)

================================================================================
  Results: counting_and_probability (N=474)
================================================================================
Stage                   AUC-ROC      Acc     Prec   Recall       F1     Pos%
----------------------------------------------------------------------------
T0 (No Hint)             0.5882   0.5928   0.7912   0.6136   0.6912   0.7426
T100 (Low)               0.6044   0.6751   0.7877   0.7833   0.7855   0.7595
T500 (Med)               0.6678   0.7637   0.8520   0.8608   0.8564   0.8186
T1000 (High)             0.6970   0.7447   0.8646   0.8130   0.8380   0.8122
Average                  0.6393   0.6941   0.8239   0.7677   0.7928   0.7832

  Cascade Accuracy:  0.8713
  Oracle Accuracy:   0.9937
  Best Baseline:     0.8186
  Gap (Cascade-BL):  +0.0527
  Thresholds:        [0.95, 1.0, 0.95, 0.8]

  Stage Distribution:
    T0        8.23%  | T100     16.03%  | T500     27.64%  | T1000    48.10%

  Failure Analysis:
  False Early Stop              58 samples  ( 12.24%)
  False Continuation           362 samples  ( 76.37%)
  Correct Routing               51 samples  ( 10.76%)
  Unavoidable Wrong              3 samples  (  0.63%)

================================================================================
  Results: geometry (N=479)
================================================================================
Stage                   AUC-ROC      Acc     Prec   Recall       F1     Pos%
----------------------------------------------------------------------------
T0 (No Hint)             0.6391   0.6180   0.7529   0.6210   0.6806   0.6555
T100 (Low)               0.7607   0.7119   0.7575   0.8161   0.7857   0.6472
T500 (Med)               0.7299   0.7223   0.7904   0.8254   0.8075   0.7056
T1000 (High)             0.7031   0.7119   0.7914   0.8315   0.8110   0.7432
Average                  0.7082   0.6910   0.7730   0.7735   0.7712   0.6879

  Cascade Accuracy:  0.8455
  Oracle Accuracy:   0.9770
  Best Baseline:     0.7432
  Gap (Cascade-BL):  +0.1023
  Thresholds:        [0.95, 0.9, 0.7, 0.75]

  Stage Distribution:
    T0        8.77%  | T100     19.83%  | T500     38.41%  | T1000    32.99%

  Failure Analysis:
  False Early Stop              63 samples  ( 13.15%)
  False Continuation           319 samples  ( 66.60%)
  Correct Routing               86 samples  ( 17.95%)
  Unavoidable Wrong             11 samples  (  2.30%)

================================================================================
  Results: intermediate_algebra (N=903)
================================================================================
Stage                   AUC-ROC      Acc     Prec   Recall       F1     Pos%
----------------------------------------------------------------------------
T0 (No Hint)             0.5790   0.5748   0.6769   0.6221   0.6484   0.6301
T100 (Low)               0.5691   0.5991   0.6776   0.6896   0.6836   0.6279
T500 (Med)               0.6321   0.6545   0.7221   0.8061   0.7618   0.6855
T1000 (High)             0.6191   0.6888   0.7348   0.8820   0.8017   0.7132
Average                  0.5998   0.6293   0.7029   0.7500   0.7239   0.6642

  Cascade Accuracy:  0.7652
  Oracle Accuracy:   0.9745
  Best Baseline:     0.7132
  Gap (Cascade-BL):  +0.0520
  Thresholds:        [0.8, 0.85, 0.75, 0.6]

  Stage Distribution:
    T0       12.51%  | T100      8.64%  | T500     26.02%  | T1000    52.82%

  Failure Analysis:
  False Early Stop             189 samples  ( 20.93%)
  False Continuation           531 samples  ( 58.80%)
  Correct Routing              160 samples  ( 17.72%)
  Unavoidable Wrong             23 samples  (  2.55%)

================================================================================
  Results: number_theory (N=540)
================================================================================
Stage                   AUC-ROC      Acc     Prec   Recall       F1     Pos%
----------------------------------------------------------------------------
T0 (No Hint)             0.5639   0.6019   0.8208   0.6499   0.7254   0.8093
T100 (Low)               0.5684   0.6648   0.8106   0.7518   0.7801   0.7907
T500 (Med)               0.6685   0.7852   0.8681   0.8758   0.8720   0.8352
T1000 (High)             0.6497   0.8556   0.8936   0.9468   0.9194   0.8704
Average                  0.6126   0.7269   0.8483   0.8061   0.8242   0.8264

  Cascade Accuracy:  0.9056
  Oracle Accuracy:   0.9963
  Best Baseline:     0.8704
  Gap (Cascade-BL):  +0.0352
  Thresholds:        [0.95, 0.95, 0.8, 0.5]

  Stage Distribution:
    T0        2.41%  | T100      1.30%  | T500     36.67%  | T1000    59.63%

  Failure Analysis:
  False Early Stop              49 samples  (  9.07%)
  False Continuation           464 samples  ( 85.93%)
  Correct Routing               25 samples  (  4.63%)
  Unavoidable Wrong              2 samples  (  0.37%)

================================================================================
  Results: prealgebra (N=871)
================================================================================
Stage                   AUC-ROC      Acc     Prec   Recall       F1     Pos%
----------------------------------------------------------------------------
T0 (No Hint)             0.7123   0.7577   0.8972   0.8091   0.8509   0.8542
T100 (Low)               0.7342   0.8565   0.9257   0.9126   0.9191   0.8932
T500 (Med)               0.7740   0.8932   0.9501   0.9322   0.9411   0.9150
T1000 (High)             0.7596   0.8714   0.9462   0.9135   0.9296   0.9288
Average                  0.7450   0.8447   0.9298   0.8919   0.9102   0.8978

  Cascade Accuracy:  0.9575
  Oracle Accuracy:   1.0000
  Best Baseline:     0.9288
  Gap (Cascade-BL):  +0.0287
  Thresholds:        [0.9, 0.95, 0.55, 0.75]

  Stage Distribution:
    T0       12.51%  | T100      5.40%  | T500     75.55%  | T1000     6.54%

  Failure Analysis:
  False Early Stop              37 samples  (  4.25%)
  False Continuation           709 samples  ( 81.40%)
  Correct Routing              125 samples  ( 14.35%)
  Unavoidable Wrong              0 samples  (  0.00%)

================================================================================
  Results: precalculus (N=546)
================================================================================
Stage                   AUC-ROC      Acc     Prec   Recall       F1     Pos%
----------------------------------------------------------------------------
T0 (No Hint)             0.6581   0.6319   0.7036   0.7299   0.7165   0.6374
T100 (Low)               0.5310   0.5842   0.6806   0.6863   0.6834   0.6538
T500 (Med)               0.6206   0.6319   0.6810   0.8102   0.7400   0.6465
T1000 (High)             0.6583   0.6502   0.7218   0.8005   0.7591   0.6886
Average                  0.6170   0.6245   0.6967   0.7567   0.7248   0.6566

  Cascade Accuracy:  0.7747
  Oracle Accuracy:   0.9670
  Best Baseline:     0.6886
  Gap (Cascade-BL):  +0.0861
  Thresholds:        [0.95, 0.95, 0.85, 0.85]

  Stage Distribution:
    T0       23.99%  | T100     13.37%  | T500     29.12%  | T1000    33.52%

  Failure Analysis:
  False Early Stop             105 samples  ( 19.23%)
  False Continuation           271 samples  ( 49.63%)
  Correct Routing              152 samples  ( 27.84%)
  Unavoidable Wrong             18 samples  (  3.30%)


==========================================================================================
  OVERALL RESULTS (N=5000)
==========================================================================================
Stage                   AUC-ROC      Acc     Prec   Recall       F1     Pos%
----------------------------------------------------------------------------
T0 (No Hint)             0.6447   0.6548   0.8184   0.7071   0.7587   0.7674
T100 (Low)               0.6950   0.7312   0.8284   0.8259   0.8272   0.7788
T500 (Med)               0.7359   0.7768   0.8518   0.8775   0.8645   0.8112
T1000 (High)             0.7281   0.7900   0.8611   0.8913   0.8759   0.8318
Average                  0.7009   0.7382   0.8399   0.8254   0.8316   0.7973

  Cascade Accuracy:  0.8738
  Oracle Accuracy:   0.9886
  Best Baseline:     0.8318
  Gap (Cascade-BL):  +0.0420
  Thresholds:        [0.95, 0.95, 0.9, 0.75]

  Overall Stage Distribution:
    T0        9.38%  | T100     11.52%  | T500     31.54%  | T1000    47.56%

  Failure Analysis:
  False Early Stop             574 samples  ( 11.48%)
  False Continuation          3749 samples  ( 74.98%)
  Correct Routing              620 samples  ( 12.40%)
  Unavoidable Wrong             57 samples  (  1.14%)


================================================================================
  Feature Importance (Top 15)
================================================================================
   1. entropy_trend_change           0.084442
   2. entropy_min                    0.075444
   3. entropy_last_quarter           0.069389
   4. log_prob_std                   0.065691
   5. log_prob_slope                 0.062839
   6. entropy_std                    0.059057
   7. entropy_mean                   0.057390
   8. log_prob_increase_ratio        0.057063
   9. log_prob_last_quarter          0.053619
  10. log_prob_trend_change          0.052706
  11. entropy_increase_ratio         0.052573
  12. log_prob_decrease_ratio        0.050622
  13. entropy_decrease_ratio         0.046150
  14. seq_len                        0.039450
  15. log_prob_first_quarter         0.034872


================================================================================
  LaTeX Tables (ready to paste into paper)
================================================================================

% Table 1: Per-Stage Classifier Metrics
\begin{table}[h]
\centering
\caption{Per-stage binary classification performance of the sufficiency classifier.}
\label{tab:classifier_metrics}
\begin{tabular}{lcccccc}
\toprule
Stage & AUC-ROC & Accuracy & Precision & Recall & F1 & Positive\% \\
\midrule
T0 (No Hint) & 0.6447 & 0.6548 & 0.8184 & 0.7071 & 0.7587 & 0.7674 \\
T100 (Low) & 0.6950 & 0.7312 & 0.8284 & 0.8259 & 0.8272 & 0.7788 \\
T500 (Med) & 0.7359 & 0.7768 & 0.8518 & 0.8775 & 0.8645 & 0.8112 \\
T1000 (High) & 0.7281 & 0.7900 & 0.8611 & 0.8913 & 0.8759 & 0.8318 \\
Average & 0.7009 & 0.7382 & 0.8399 & 0.8254 & 0.8316 & 0.7973 \\
\bottomrule
\end{tabular}
\end{table}

% Table 2: Stage Selection Distribution by Subject
\begin{table}[h]
\centering
\caption{Fraction of test samples assigned to each guidance stage by the cascade classifier.}
\label{tab:stage_distribution}
\begin{tabular}{lcccc}
\toprule
Subject & T0 & T100 & T500 & T1000 \\
\midrule
algebra & 5.81\% & 20.22\% & 32.60\% & 41.36\% \\
counting\_and\_probability & 8.23\% & 16.03\% & 27.64\% & 48.10\% \\
geometry & 8.77\% & 19.83\% & 38.41\% & 32.99\% \\
intermediate\_algebra & 12.51\% & 8.64\% & 26.02\% & 52.82\% \\
number\_theory & 2.41\% & 1.30\% & 36.67\% & 59.63\% \\
prealgebra & 12.51\% & 5.40\% & 75.55\% & 6.54\% \\
precalculus & 23.99\% & 13.37\% & 29.12\% & 33.52\% \\
\bottomrule
\end{tabular}
\end{table}

% Table 3: Per-Subset Cascade Summary
\begin{table}[h]
\centering
\caption{Cascade accuracy and stage distribution across MATH subsets.}
\label{tab:cascade_summary}
\begin{tabular}{lccccccc}
\toprule
Subject & N & T0 & T100 & T500 & T1000 & Oracle & Cascade \\
\midrule
algebra & 1187 & 0.9040 & 0.9225 & 0.9351 & 0.9427 & 1.0000 & 0.9629 \\
counting\_and\_probability & 474 & 0.7426 & 0.7595 & 0.8186 & 0.8122 & 0.9937 & 0.8713 \\
geometry & 479 & 0.6555 & 0.6472 & 0.7056 & 0.7432 & 0.9770 & 0.8455 \\
intermediate\_algebra & 903 & 0.6301 & 0.6279 & 0.6855 & 0.7132 & 0.9745 & 0.7652 \\
number\_theory & 540 & 0.8093 & 0.7907 & 0.8352 & 0.8704 & 0.9963 & 0.9056 \\
prealgebra & 871 & 0.8542 & 0.8932 & 0.9150 & 0.9288 & 1.0000 & 0.9575 \\
precalculus & 546 & 0.6374 & 0.6538 & 0.6465 & 0.6886 & 0.9670 & 0.7747 \\
\midrule
Overall & 5000 & 0.7674 & 0.7788 & 0.8112 & 0.8318 & 0.9886 & 0.8738 \\
\bottomrule
\end{tabular}
\end{table}

% Table 4: Top-10 Feature Importance
\begin{table}[h]
\centering
\caption{Top-10 most important features for the sufficiency classifier.}
\label{tab:feature_importance}
\begin{tabular}{clc}
\toprule
Rank & Feature & Importance \\
\midrule
1 & entropy\_trend\_change & 0.084442 \\
2 & entropy\_min & 0.075444 \\
3 & entropy\_last\_quarter & 0.069389 \\
4 & log\_prob\_std & 0.065691 \\
5 & log\_prob\_slope & 0.062839 \\
6 & entropy\_std & 0.059057 \\
7 & entropy\_mean & 0.057390 \\
8 & log\_prob\_increase\_ratio & 0.057063 \\
9 & log\_prob\_last\_quarter & 0.053619 \\
10 & log\_prob\_trend\_change & 0.052706 \\
\bottomrule
\end{tabular}
\end{table}

